Polar-Coded Pulse Position Modulation for the Poisson Channel

A polar-coded modulation scheme for deep-space optical communication is proposed. The photon counting Poisson channel with pulse position modulation (PPM) is considered. We use the fact that PPM is particularly well suited to be used with multilevel codes to design a polar-coded modulation scheme for the system in consideration. The construction of polar codes for the Poisson channel based on Gaussian approximation is demonstrated to be accurate. The proposed scheme uses a cyclic redundancy check outer code and a successive cancellation decoder with list decoding and it is shown that it outperforms the competing schemes.

==> BEC_0002.dat <==
  P	      Pe
  -19.0000    0.9434
  -18.9000    0.9091
  -18.8000    0.7692
  -18.7000    0.5747
  -18.6000    0.3268
  -18.5000    0.1916
  -18.4000    0.0856


==> BEC_02.dat <==
  P	      Pe
  -15.2000    0.7042
  -15.1000    0.3597
  -15.0000    0.1639
  -14.9000    0.0392
  -14.8000    0.0082

==> BEC_2.dat <==
  P	      Pe
  -11.9000    0.9434
  -11.8000    0.5747
  -11.7000    0.1838
  -11.6000    0.0421
  -11.5000    0.0064

==> BEC_FER.dat <==
  P	      Pe
  -15.2000    1.0000
  -15.1000    1.0000
  -15.0000    1.0000
  -14.9000    0.9524
  -14.8000    0.9009
  -14.7000    0.813
  -14.6000    0.6803
  -14.5000    0.565
  -14.4000    0.3448
  -14.3000    0.2336
  -14.2000    0.1292
  -14.1000    0.0755
  -14.0000    0.0332
  -13.9000    0.0172
  -13.8000    0.0077
  -13.7000    0.0031917
  -13.6000    0.001262
  -13.5000    0.00068441

==> Balasz_0002.dat <==
P	Pe
-19	0.95
-18.9	0.8
-18.8	0.55
-18.7	0.35
-18.6	0.18
-18.5	0.06
-18.4	0.023	


==> Balasz_02.dat <==
P	Pe
-15.2	0.6
-15.1	0.38
-15	0.14
-14.9	0.028
-14.8	0.0047

==> Balasz_2.dat <==
P	Pe
-11.9	1
-11.8	0.97
-11.7	0.67
-11.6	0.34
-11.5	0.032
-11.4	0.0029

==> GA_0002.dat <==
  P	      Pe
  -19.0000    0.8621
  -18.9000    0.8475
  -18.8000    0.5952
  -18.7000    0.4274
  -18.6000    0.2075
  -18.5000    0.1085
  -18.4	      0.04

==> GA_02.dat <==
  P	      Pe
  -15.2000    0.4808
  -15.1000    0.2041
  -15.0000    0.0776
  -14.9000    0.0143
  -14.8000    0.0038

==> GA_2.dat <==
  P	      Pe
  -11.9000    0.6944
  -11.8000    0.4630
  -11.7000    0.1096
  -11.6000    0.0214

==> GA_FER1.dat <==
  P	      Pe
  -15.2000    1.0000
  -15.1000    1.0000
  -15.0000    1.0000
  -14.9000    0.9709
  -14.8000    0.9434
  -14.7000    0.8772
  -14.6000    0.6803
  -14.5000    0.5076
  -14.4000    0.3831
  -14.3000    0.2320
  -14.2000    0.1447
  -14.1000    0.0736
  -14.0000    0.0398
  -13.9000    0.0163
  -13.8000    0.0078
  -13.7000    0.0041
  -13.6000    0.0015580
  -13.5000    0.0005419

==> LScompCRC16.dat <==
pow	ls32	ls64	ls128	ls256	ls512	ls1024	ls2048	ls4096	ls8192
-15.2	0.1729	0.1497	0.1241	0.1082	0.093	0.0974	0.0522	0.0735	0.048
-15.1	0.098	0.0727	0.0712	0.0478	0.0331	0.0393	0.0243	0.0203	0.0133
-15	0.035	0.0434	0.0342	0.0131	0.011	0.0062	0.0081	0.0105	0.0041
-14.9	0.0137	0.0116	0.0044	0.01	0.0038	0.0013	0.0029	0.0007	0.0009
-14.8	0.0053	0.0042	0.0014	0.0015	0.0009	0.0006	0.0005	0.0004	0.0001
-14.7	0.0026	0.0008	0.0002	0.0005	0.0003	0.0001	0	0	0

==> MC_FER.dat <==
  P	      Pe
  -15.2000    1.0000
  -15.1000    1.0000
  -15.0000    0.9804
  -14.9000    0.9804
  -14.8000    0.9346
  -14.7000    0.8333
  -14.6000    0.7407
  -14.5000    0.4878
  -14.4000    0.3413
  -14.3000    0.2128
  -14.2000    0.1241
  -14.1000    0.0742
  -14.0000    0.0314
  -13.9000    0.0165
  -13.8000    0.0077
  -13.7000    0.0035
  -13.6000    0.0019
  -13.5000    0.0011594

==> cap.dat <==
P	Pe
-16	1.20E-02
-15.9	9.00E-03
-15.8	5.00E-03
-15.7	1.00E-03
-15.6	5.00E-05
-15.55	1.00E-06

==> cmvsbicm16.dat <==
P	cm	bicm
-25	0.0005	0.0001
-24.9	0.0005	0.0001
-24.8	0.0005	0.0002
-24.7	0.0006	0.0002
-24.6	0.0006	0.0002
-24.5	0.0006	0.0002
-24.4	0.0007	0.0002
-24.3	0.0007	0.0002
-24.2	0.0007	0.0002
-24.1	0.0007	0.0002
-24	0.0008	0.0002
-23.9	0.0008	0.0002
-23.8	0.0008	0.0003
-23.7	0.0009	0.0003
-23.6	0.0009	0.0003
-23.5	0.001	0.0003
-23.4	0.001	0.0003
-23.3	0.001	0.0003
-23.2	0.0011	0.0003
-23.1	0.0011	0.0004
-23	0.0012	0.0004
-22.9	0.0013	0.0004
-22.8	0.0013	0.0004
-22.7	0.0014	0.0004
-22.6	0.0015	0.0004
-22.5	0.0015	0.0005
-22.4	0.0016	0.0004
-22.3	0.0016	0.0005
-22.2	0.0017	0.0005
-22.1	0.0018	0.0005
-22	0.0018	0.0006
-21.9	0.0019	0.0006
-21.8	0.002	0.0006
-21.7	0.0021	0.0007
-21.6	0.0022	0.0007
-21.5	0.0023	0.0007
-21.4	0.0024	0.0008
-21.3	0.0024	0.0008
-21.2	0.0026	0.0008
-21.1	0.0027	0.0009
-21	0.0028	0.0009
-20.9	0.003	0.001
-20.8	0.0031	0.001
-20.7	0.0032	0.001
-20.6	0.0033	0.0011
-20.5	0.0035	0.0011
-20.4	0.0036	0.0012
-20.3	0.0037	0.0012
-20.2	0.0039	0.0013
-20.1	0.0041	0.0014
-20	0.0043	0.0015
-19.9	0.0044	0.0015
-19.8	0.0047	0.0016
-19.7	0.0049	0.0016
-19.6	0.005	0.0017
-19.5	0.0053	0.0018
-19.4	0.0055	0.0019
-19.3	0.0057	0.002
-19.2	0.0059	0.002
-19.1	0.0062	0.0022
-19	0.0064	0.0022
-18.9	0.0066	0.0024
-18.8	0.0071	0.0025
-18.7	0.0072	0.0026
-18.6	0.0076	0.0028
-18.5	0.008	0.0029
-18.4	0.0082	0.003
-18.3	0.0085	0.0031
-18.2	0.0089	0.0033
-18.1	0.0092	0.0035
-18	0.0095	0.0036
-17.9	0.01	0.0038
-17.8	0.0104	0.0039
-17.7	0.0109	0.0042
-17.6	0.0113	0.0043
-17.5	0.0117	0.0046
-17.4	0.0122	0.0048
-17.3	0.0127	0.005
-17.2	0.0131	0.0052
-17.1	0.0136	0.0055
-17	0.0142	0.0057
-16.9	0.0148	0.006
-16.8	0.0154	0.0063
-16.7	0.016	0.0067
-16.6	0.0166	0.0071
-16.5	0.0172	0.0074
-16.4	0.0178	0.0076
-16.3	0.0186	0.0081
-16.2	0.0192	0.0084
-16.1	0.02	0.0089
-16	0.0209	0.0093
-15.9	0.0215	0.0095
-15.8	0.0223	0.0101
-15.7	0.0231	0.0104
-15.6	0.0241	0.011
-15.5	0.0248	0.0116
-15.4	0.0258	0.0121
-15.3	0.0268	0.0125
-15.2	0.0278	0.0131
-15.1	0.0286	0.0138
-15	0.0297	0.0145
-14.9	0.0308	0.0152
-14.8	0.0319	0.0157
-14.7	0.0331	0.0165
-14.6	0.0343	0.0172
-14.5	0.0354	0.018
-14.4	0.0366	0.0188
-14.3	0.038	0.0197
-14.2	0.0392	0.0206
-14.1	0.0406	0.0216
-14	0.0419	0.0225
-13.9	0.0434	0.0233
-13.8	0.0448	0.0245
-13.7	0.0464	0.0257
-13.6	0.0478	0.0267
-13.5	0.0494	0.0274
-13.4	0.051	0.0289
-13.3	0.0529	0.0304
-13.2	0.0543	0.0314
-13.1	0.0562	0.0328
-13	0.0578	0.0343
-12.9	0.0596	0.0354
-12.8	0.0614	0.037
-12.7	0.0635	0.0383
-12.6	0.0654	0.04
-12.5	0.0675	0.0417
-12.4	0.0695	0.0435
-12.3	0.0713	0.0449
-12.2	0.0736	0.0468
-12.1	0.0755	0.0483
-12	0.0777	0.0503
-11.9	0.0801	0.0524
-11.8	0.0826	0.0546
-11.7	0.0848	0.0565
-11.6	0.0871	0.0583
-11.5	0.0894	0.0607
-11.4	0.092	0.0629
-11.3	0.0944	0.0651
-11.2	0.0969	0.0674
-11.1	0.0995	0.0699
-11	0.102	0.0721
-10.9	0.1047	0.0749
-10.8	0.1073	0.0769
-10.7	0.1099	0.0797
-10.6	0.1127	0.0826
-10.5	0.1155	0.0853
-10.4	0.1183	0.0879
-10.3	0.1208	0.0906
-10.2	0.1237	0.0936
-10.1	0.1266	0.0961
-10	0.1297	0.0998
-9.9	0.1321	0.102
-9.8	0.1351	0.1053
-9.7	0.1381	0.1083
-9.6	0.1408	0.1114
-9.5	0.1436	0.1142
-9.4	0.1468	0.1179
-9.3	0.1493	0.1208
-9.2	0.1525	0.124
-9.1	0.1552	0.1271
-9	0.158	0.1304
-8.9	0.1612	0.1338
-8.8	0.164	0.1371
-8.7	0.1668	0.1401
-8.6	0.1697	0.1432
-8.5	0.1726	0.147
-8.4	0.1753	0.1502
-8.3	0.1781	0.1535
-8.2	0.1806	0.1563
-8.1	0.1836	0.1599
-8	0.1863	0.1632
-7.9	0.1889	0.1666
-7.8	0.1914	0.1696
-7.7	0.1941	0.1731
-7.6	0.1965	0.1757
-7.5	0.1992	0.1794
-7.4	0.2015	0.1822
-7.3	0.2037	0.185
-7.2	0.2061	0.1882
-7.1	0.2083	0.191
-7	0.2106	0.194
-6.9	0.2125	0.1965
-6.8	0.2147	0.1994
-6.7	0.2167	0.2019
-6.6	0.2187	0.2046
-6.5	0.2205	0.2072
-6.4	0.2222	0.2094
-6.3	0.224	0.212
-6.2	0.2258	0.2141
-6.1	0.2274	0.2165
-6	0.2289	0.2187
-5.9	0.2304	0.2206
-5.8	0.2318	0.2227
-5.7	0.2332	0.2246
-5.6	0.2344	0.2265
-5.5	0.2356	0.2282
-5.4	0.2368	0.2301
-5.3	0.2379	0.2315
-5.2	0.2389	0.2328
-5.1	0.2399	0.2343
-5	0.2408	0.2356
-4.9	0.2415	0.2369
-4.8	0.2424	0.238
-4.7	0.2431	0.2391
-4.6	0.2438	0.2402
-4.5	0.2443	0.241
-4.4	0.245	0.242
-4.3	0.2455	0.2428
-4.2	0.2459	0.2435
-4.1	0.2464	0.2442
-4	0.2468	0.2448
-3.9	0.2472	0.2454
-3.8	0.2475	0.246
-3.7	0.2478	0.2464
-3.6	0.2481	0.2468
-3.5	0.2484	0.2473
-3.4	0.2486	0.2476
-3.3	0.2487	0.2479
-3.2	0.2489	0.2482
-3.1	0.2491	0.2484
-3	0.2492	0.2487
-2.9	0.2493	0.2488
-2.8	0.2494	0.249
-2.7	0.2495	0.2492
-2.6	0.2496	0.2493
-2.5	0.2497	0.2494
-2.4	0.2497	0.2495
-2.3	0.2498	0.2496
-2.2	0.2498	0.2496
-2.1	0.2498	0.2497
-2	0.2499	0.2497
-1.9	0.2499	0.2498
-1.8	0.2499	0.2498
-1.7	0.2499	0.2499
-1.6	0.2499	0.2499
-1.5	0.25	0.2499
-1.4	0.25	0.2499
-1.3	0.25	0.2499
-1.2	0.25	0.25
-1.1	0.25	0.25
-1	0.25	0.25
-0.9	0.25	0.25
-0.8	0.25	0.25
-0.7	0.25	0.25
-0.6	0.25	0.25
-0.5	0.25	0.25
-0.4	0.25	0.25
-0.3	0.25	0.25
-0.2	0.25	0.25
-0.1	0.25	0.25
0	0.25	0.25

==> cmvsbicm64.dat <==
P	cm	bicm
-25	0.0018	0.0002
-24.9	0.0018	0.0002
-24.8	0.0019	0.0003
-24.7	0.002	0.0003
-24.6	0.002	0.0003
-24.5	0.0021	0.0003
-24.4	0.0022	0.0003
-24.3	0.0023	0.0004
-24.2	0.0024	0.0003
-24.1	0.0025	0.0004
-24	0.0026	0.0004
-23.9	0.0027	0.0004
-23.8	0.0028	0.0004
-23.7	0.0029	0.0004
-23.6	0.0031	0.0005
-23.5	0.0032	0.0005
-23.4	0.0033	0.0005
-23.3	0.0035	0.0006
-23.2	0.0036	0.0006
-23.1	0.0037	0.0006
-23	0.0039	0.0007
-22.9	0.004	0.0007
-22.8	0.0042	0.0007
-22.7	0.0044	0.0008
-22.6	0.0045	0.0008
-22.5	0.0047	0.0009
-22.4	0.0049	0.0009
-22.3	0.0051	0.0009
-22.2	0.0053	0.001
-22.1	0.0055	0.001
-22	0.0057	0.0011
-21.9	0.006	0.0012
-21.8	0.0062	0.0012
-21.7	0.0064	0.0013
-21.6	0.0067	0.0014
-21.5	0.007	0.0014
-21.4	0.0072	0.0015
-21.3	0.0075	0.0017
-21.2	0.0077	0.0017
-21.1	0.008	0.0018
-21	0.0084	0.0019
-20.9	0.0087	0.002
-20.8	0.009	0.0021
-20.7	0.0093	0.0023
-20.6	0.0096	0.0024
-20.5	0.01	0.0025
-20.4	0.0104	0.0026
-20.3	0.0108	0.0028
-20.2	0.0112	0.003
-20.1	0.0116	0.0031
-20	0.012	0.0033
-19.9	0.0125	0.0035
-19.8	0.0129	0.0037
-19.7	0.0133	0.0039
-19.6	0.0138	0.0041
-19.5	0.0143	0.0044
-19.4	0.0147	0.0046
-19.3	0.0153	0.0048
-19.2	0.0159	0.0051
-19.1	0.0164	0.0054
-19	0.017	0.0057
-18.9	0.0175	0.006
-18.8	0.0182	0.0064
-18.7	0.0188	0.0067
-18.6	0.0193	0.007
-18.5	0.02	0.0074
-18.4	0.0208	0.0079
-18.3	0.0214	0.0083
-18.2	0.022	0.0087
-18.1	0.0228	0.0091
-18	0.0235	0.0096
-17.9	0.0242	0.0101
-17.8	0.025	0.0106
-17.7	0.0258	0.0111
-17.6	0.0266	0.0118
-17.5	0.0274	0.0123
-17.4	0.0282	0.0129
-17.3	0.0291	0.0136
-17.2	0.0299	0.0142
-17.1	0.0308	0.0148
-17	0.0317	0.0156
-16.9	0.0327	0.0164
-16.8	0.0336	0.0172
-16.7	0.0345	0.0179
-16.6	0.0355	0.0186
-16.5	0.0364	0.0195
-16.4	0.0375	0.0203
-16.3	0.0385	0.0212
-16.2	0.0395	0.0222
-16.1	0.0405	0.0231
-16	0.0415	0.0241
-15.9	0.0427	0.0251
-15.8	0.0437	0.0262
-15.7	0.0448	0.0271
-15.6	0.0459	0.0282
-15.5	0.047	0.0294
-15.4	0.0481	0.0306
-15.3	0.0491	0.0316
-15.2	0.0503	0.0328
-15.1	0.0515	0.034
-15	0.0526	0.0353
-14.9	0.0538	0.0366
-14.8	0.0548	0.0377
-14.7	0.056	0.0391
-14.6	0.0571	0.0404
-14.5	0.0583	0.0416
-14.4	0.0595	0.0431
-14.3	0.0606	0.0445
-14.2	0.0617	0.0458
-14.1	0.0628	0.0471
-14	0.0639	0.0486
-13.9	0.065	0.0499
-13.8	0.0661	0.0512
-13.7	0.0672	0.0526
-13.6	0.0683	0.0541
-13.5	0.0694	0.0555
-13.4	0.0705	0.0569
-13.3	0.0714	0.0582
-13.2	0.0724	0.0597
-13.1	0.0734	0.061
-13	0.0744	0.0623
-12.9	0.0754	0.0638
-12.8	0.0764	0.0652
-12.7	0.0772	0.0664
-12.6	0.0782	0.0678
-12.5	0.0789	0.0689
-12.4	0.0799	0.0702
-12.3	0.0807	0.0715
-12.2	0.0814	0.0726
-12.1	0.0822	0.0737
-12	0.0829	0.075
-11.9	0.0836	0.0761
-11.8	0.0843	0.0771
-11.7	0.0849	0.0781
-11.6	0.0855	0.0791
-11.5	0.0862	0.0802
-11.4	0.0867	0.081
-11.3	0.0873	0.0819
-11.2	0.0878	0.0828
-11.1	0.0882	0.0836
-11	0.0888	0.0844
-10.9	0.0892	0.0851
-10.8	0.0896	0.0859
-10.7	0.0899	0.0865
-10.6	0.0903	0.0872
-10.5	0.0906	0.0877
-10.4	0.0909	0.0883
-10.3	0.0912	0.0888
-10.2	0.0915	0.0893
-10.1	0.0917	0.0897
-10	0.0919	0.0901
-9.9	0.0921	0.0905
-9.8	0.0923	0.0908
-9.7	0.0925	0.0912
-9.6	0.0926	0.0914
-9.5	0.0928	0.0917
-9.4	0.0929	0.092
-9.3	0.093	0.0922
-9.2	0.0931	0.0924
-9.1	0.0932	0.0926
-9	0.0933	0.0927
-8.9	0.0933	0.0929
-8.8	0.0934	0.093
-8.7	0.0934	0.0931
-8.6	0.0935	0.0932
-8.5	0.0935	0.0933
-8.4	0.0936	0.0934
-8.3	0.0936	0.0934
-8.2	0.0936	0.0935
-8.1	0.0936	0.0935
-8	0.0937	0.0936
-7.9	0.0937	0.0936
-7.8	0.0937	0.0936
-7.7	0.0937	0.0937
-7.6	0.0937	0.0937
-7.5	0.0937	0.0937
-7.4	0.0937	0.0937
-7.3	0.0937	0.0937
-7.2	0.0937	0.0937
-7.1	0.0937	0.0937
-7	0.0937	0.0937
-6.9	0.0937	0.0937
-6.8	0.0937	0.0937
-6.7	0.0937	0.0937
-6.6	0.0937	0.0937
-6.5	0.0937	0.0937
-6.4	0.0937	0.0937
-6.3	0.0937	0.0937
-6.2	0.0937	0.0937
-6.1	0.0937	0.0937
-6	0.0937	0.0937
-5.9	0.0937	0.0937
-5.8	0.0937	0.0937
-5.7	0.0937	0.0937
-5.6	0.0937	0.0937
-5.5	0.0937	0.0937
-5.4	0.0937	0.0937
-5.3	0.0937	0.0937
-5.2	0.0937	0.0937
-5.1	0.0937	0.0937
-5	0.0937	0.0937

==> pc_ls16000.dat <==
P	Pe
-15.5   2.14E-01	
-15.4   1.76E-01	
-15.3   1.07E-01	
-15.2   4.44E-02	
-15.1	1.35E-02
-15	3.20E-03
-14.9	5.48E-04
-14.8	6.51E-05
-14.7	6.56E-06

==> scppm1.dat <==
P	Pe
-15.75	3.30E-01
-15.5	2.80E-01
-15.25	2.05E-01
-15.15	1.20E-01
-15.1	7.50E-02
-15.05	4.50E-02
-15	2.20E-02
-14.95	9.00E-03
-14.85	1.00E-03
-14.77	1.00E-04
-14.7	1.00E-05
